An Empirical Assessment of Endpoint Security Systems Against Advanced Persistent Threats Attack Vectors

Advanced persistent threats pose a significant challenge for blue teams as they apply various attacks over prolonged periods, impeding event correlation and their detection. In this work, we leverage various diverse attack scenarios to assess the efficacy of EDRs and other endpoint security solutions against detecting and preventing APTs. Our results indicate that there is still a lot of room for improvement as state of the art endpoint security systems fail to prevent and log the bulk of the attacks that are reported in this work. Additionally, we discuss methods to tamper with the telemetry providers of EDRs, allowing an adversary to perform a more stealth attack.

==> images/attack.csv <==
Stage, Technique, Method,color
Reconnaissance,Gather Victim Host Information,Software,1
Reconnaissance,Gather Victim Identity Information,Email Addresses,1
Reconnaissance,Gather Victim Identity Information,Employee Names,1
Reconnaissance,Gather Victim Network Information,DNS,1
Reconnaissance,Gather Victim Network Information,Domain Properties,1
Reconnaissance,Gather Victim Org Information,Business Relationships,1
Reconnaissance,Gather Victim Org Information,Identify Roles,1
Reconnaissance,Search Open Technical Databases,CDNs,1
Reconnaissance,Search Open Technical Databases,Digital Certificates,1
Reconnaissance,Search Open Technical Databases,DNS/Passive DNS,1
Reconnaissance,Search Open Technical Databases,Scan Databases,1
Reconnaissance,Search Open Technical Databases,WHOIS,1
Reconnaissance,Search Open Websites/Domains,Search Engines,1
Reconnaissance,Search Open Websites/Domains,Social Media,1
Resource Development,Acquire Infrastructure,Domains,1
Resource Development,Acquire Infrastructure,Virtual Private Server,1
Resource Development,Establish Accounts, Email Accounts,1
Resource Development,Establish Accounts, Social Media Accounts,1
Resource Development,Obtain Capabilities,Digital Certificates,1
Resource Development,Obtain Capabilities, Malware,1
Resource Development,Stage Capabilities,Drive-by Target,1
Resource Development,Stage Capabilities,Upload Malware,1
Initial Access,Phishing,Spearphishing Attachment,1
Initial Access,Phishing,Spearphishing Link,1
Execution, Command and Scripting Interpreter,Visual Basic,1
Execution,Inter-Process Communication,Component Object Model,1
Execution,Native API,1
Execution,User Execution,Malicious Link,1
Persistence,Hijack Execution Flow,DLL Side-Loading,1
Privilege Escalation, Access Token Manipulation, Parent PID Spoofing,1
Privilege Escalation,Hijack Execution Flow,DLL Side-Loading,1
Privilege Escalation,Process Injection,Asynchronous Procedure Call,1
Privilege Escalation,Process Injection,Dynamic-link Library Injection,1
Privilege Escalation,Process Injection,Portable Executable Injection,1
Defense Evasion,Access Token Manipulation,Parent PID Spoofing,1
Defense Evasion,Hijack Execution Flow,DLL Side-Loading,1
Defense Evasion,Process Injection, Asynchronous Procedure Call,1
Defense Evasion,Process Injection, Dynamic-link Library Injection,1
Defense Evasion,Process Injection, Portable Executable Injection,1
Defense Evasion,Signed Binary Proxy Execution, Mshta,1
Defense Evasion,Signed Binary Proxy Execution, Rundll32,1
Discovery,Process Discovery,1
Command and Control,Application Layer Protocol,Web Protocols,1
Command and Control,Data Encoding,Standard Encoding,1
Command and Control,Encrypted Channel,Asymmetric Cryptography,1

